On LLR Mismatch in Belief Propagation Decoding of Overcomplete QLDPC Codes

Belief propagation (BP) decoding of quantum low density parity check (QLDPC) codes is often implemented using overcomplete stabilizer (OS) representations, where redundant parity checks are introduced to improve finite length performance. Decoder behavior for such representations is governed primarily by finite iteration dynamics rather than asymptotic code properties. These dynamics are known to critically depend on the initialization of the decoder. In this paper, we investigate the impact of mismatched log likelihood ratios (LLRs) used for BP initialization on the performance of QLDPC codes with OS representations. Our results demonstrate that initial LLR mismatch has a strong influence on the frame error rate (FER), particularly in the low noise regime. We also show that the optimal performance is not sharply localized: the FER remains largely insensitive over an extended region of mismatched LLRs. This behavior motivates an interpretation of LLR mismatch as a regularization control parameter rather than a quantity that must be precisely matched to the quantum channel.

==> figures/tikz_export/FER_BP2/GB_n126_k28_m126_BP2_iter4_match.txt <==
% epsilon	FER
1.0000000000e-01	8.9366063394e-01
9.0000000000e-02	8.0886911309e-01
8.0000000000e-02	7.0687931207e-01
7.0000000000e-02	5.6584341566e-01
6.0000000000e-02	4.1740825917e-01
5.0000000000e-02	2.7212278772e-01
4.0000000000e-02	1.4503549645e-01
3.0000000000e-02	6.2193780622e-02
2.0000000000e-02	1.8098190181e-02
1.5000000000e-02	5.9584950596e-03
1.0000000000e-02	1.5474302370e-03
7.0000000000e-03	4.5850727498e-04
5.0000000000e-03	1.6286139720e-04
3.0000000000e-03	2.8871059100e-05
2.0000000000e-03	9.1114449467e-06
1.0000000000e-03	1.4744485957e-06
5.0000000000e-04	2.4902976168e-07
1.0000000000e-04	4.4444444444e-09


==> figures/tikz_export/FER_BP2/GB_n126_k28_m126_BP2_iter4_mismatch_ep0_0p10.txt <==
% epsilon	FER
1.0000000000e-01	8.9701029897e-01
9.0000000000e-02	8.2221777822e-01
8.0000000000e-02	7.2332766723e-01
7.0000000000e-02	5.7484251575e-01
6.0000000000e-02	4.2225777422e-01
5.0000000000e-02	2.6687331267e-01
4.0000000000e-02	1.2288771123e-01
3.0000000000e-02	4.3395660434e-02
2.0000000000e-02	9.4990500950e-03
1.5000000000e-02	2.1031795126e-03
1.0000000000e-02	3.1874843427e-04
7.0000000000e-03	6.6091613677e-05
5.0000000000e-03	1.3541358404e-05
3.0000000000e-03	1.4835609717e-06
2.0000000000e-03	2.6977526230e-07
1.0000000000e-03	1.7166666667e-08
5.0000000000e-04	0.0000000000e+00
1.0000000000e-04	0.0000000000e+00


==> figures/tikz_export/FER_BP2/GB_n126_k28_m126_BP2_iter8_match.txt <==
% epsilon	FER
1.0000000000e-01	8.0881911809e-01
9.0000000000e-02	6.9783021698e-01
8.0000000000e-02	5.6814318568e-01
7.0000000000e-02	4.2125787421e-01
6.0000000000e-02	2.8217178282e-01
5.0000000000e-02	1.7558244176e-01
4.0000000000e-02	7.4692530747e-02
3.0000000000e-02	2.7797220278e-02
2.0000000000e-02	7.4992500750e-03
1.0000000000e-02	4.9242717354e-04
7.0000000000e-03	1.3529589212e-04
5.0000000000e-03	4.2961792328e-05
3.0000000000e-03	1.2601553351e-05
2.0000000000e-03	3.5337938187e-06
1.0000000000e-03	3.8775904601e-07
5.0000000000e-04	1.2886014815e-07
1.0000000000e-04	1.0526315789e-09


==> figures/tikz_export/FER_BP2/GB_n126_k28_m126_BP2_iter8_mismatch_ep0_0p10.txt <==
% epsilon	FER
1.0000000000e-01	8.0881911809e-01
9.0000000000e-02	7.0262973703e-01
8.0000000000e-02	5.7294270573e-01
7.0000000000e-02	4.1845815418e-01
6.0000000000e-02	2.7507249275e-01
5.0000000000e-02	1.5738426157e-01
4.0000000000e-02	5.7394260574e-02
3.0000000000e-02	1.5498450155e-02
2.0000000000e-02	3.4996500350e-03
1.0000000000e-02	1.8407053583e-04
7.0000000000e-03	2.0195145693e-05
5.0000000000e-03	4.5260918730e-06
3.0000000000e-03	4.7661154831e-07
2.0000000000e-03	5.2000000000e-08
1.0000000000e-03	2.5000000000e-09
5.0000000000e-04	0.0000000000e+00
1.0000000000e-04	0.0000000000e+00


==> figures/tikz_export/FER_BP4/GB_n126_k28_m126_BP4_iter4_match.txt <==
% epsilon	FER
1.0000000000e-01	8.1441855814e-01
9.0000000000e-02	6.9813018698e-01
8.0000000000e-02	5.6644335566e-01
7.0000000000e-02	4.1185881412e-01
6.0000000000e-02	2.7347265273e-01
5.0000000000e-02	1.6748325167e-01
4.0000000000e-02	7.6792320768e-02
3.0000000000e-02	3.0396960304e-02
2.0000000000e-02	8.0991900810e-03
1.5000000000e-02	3.6096390361e-03
1.0000000000e-02	1.2226840187e-03
7.0000000000e-03	4.9570471861e-04
5.0000000000e-03	2.4250184301e-04
3.0000000000e-03	5.6064787347e-05
2.0000000000e-03	2.3609117534e-05
1.0000000000e-03	3.4689161524e-06
5.0000000000e-04	7.1106730810e-07
1.0000000000e-04	9.7500000000e-09


==> figures/tikz_export/FER_BP4/GB_n126_k28_m126_BP4_iter4_mismatch_ep0_0p10.txt <==
% epsilon	FER
1.0000000000e-01	8.0965903410e-01
9.0000000000e-02	7.0270830060e-01
8.0000000000e-02	5.6657191424e-01
7.0000000000e-02	4.0810204694e-01
6.0000000000e-02	2.5718142471e-01
5.0000000000e-02	1.3279386347e-01
4.0000000000e-02	5.2994700530e-02
3.0000000000e-02	1.4411058894e-02
2.0000000000e-02	2.4247575242e-03
1.5000000000e-02	7.5717524351e-04
1.0000000000e-02	1.6659508284e-04
7.0000000000e-03	4.1106610508e-05
5.0000000000e-03	1.3161025892e-05
3.0000000000e-03	2.0192096500e-06
2.0000000000e-03	5.1452797473e-07
1.0000000000e-03	5.5195324572e-08
5.0000000000e-04	6.3106796117e-09
1.0000000000e-04	8.5106382979e-11
7.0000000000e-05	0.0000000000e+00


==> figures/tikz_export/FER_BP4/GB_n126_k28_m126_BP4_iter8_match.txt <==
% epsilon	FER
1.0000000000e-01	6.3743625637e-01
9.0000000000e-02	5.0184981502e-01
8.0000000000e-02	3.7456254375e-01
7.0000000000e-02	2.4537546245e-01
6.0000000000e-02	1.3928607139e-01
5.0000000000e-02	7.8792120788e-02
4.0000000000e-02	3.2296770323e-02
3.0000000000e-02	1.0598940106e-02
2.0000000000e-02	2.5997400260e-03
1.5000000000e-02	1.1563394265e-03
1.0000000000e-02	3.8936224364e-04
7.0000000000e-03	1.5275757983e-04
5.0000000000e-03	6.9255986401e-05
3.0000000000e-03	1.8967708993e-05
2.0000000000e-03	7.0521947567e-06
1.0000000000e-03	1.3374468160e-06
5.0000000000e-04	2.9283954654e-07
1.0000000000e-04	4.7500000000e-09


==> figures/tikz_export/FER_BP4/GB_n126_k28_m126_BP4_iter8_mismatch_ep0_0p10.txt <==
% epsilon	FER
1.0000000000e-01	6.3543191135e-01
9.0000000000e-02	4.9968639500e-01
8.0000000000e-02	3.5808691858e-01
7.0000000000e-02	2.2451391225e-01
6.0000000000e-02	1.2271045623e-01
5.0000000000e-02	5.4226395542e-02
4.0000000000e-02	1.8248175182e-02
3.0000000000e-02	4.5904500459e-03
2.0000000000e-02	6.8905746127e-04
1.5000000000e-02	2.0911834399e-04
1.0000000000e-02	4.4726663479e-05
7.0000000000e-03	1.3080573060e-05
5.0000000000e-03	3.7077340908e-06
3.0000000000e-03	8.3208366727e-07
2.0000000000e-03	2.3070742482e-07
1.0000000000e-03	2.2500000000e-08


==> figures/tikz_export/Wide_range_Prior_sweep_BP4/GB_n126_k28_m126_BP4_iter4_mismatch_ep0_0p03.txt <==
% epsilon	FER
1.0000000000e-01	8.7365631718e-01
9.0000000000e-02	7.8852114789e-01
8.0000000000e-02	6.7753224678e-01
7.0000000000e-02	5.3252337383e-01
6.0000000000e-02	3.7376262374e-01
5.0000000000e-02	2.2467753225e-01
4.0000000000e-02	9.6790320968e-02
3.0000000000e-02	3.1298435078e-02
2.0000000000e-02	5.7994200580e-03
1.0000000000e-02	4.0029354860e-04


==> figures/tikz_export/Wide_range_Prior_sweep_BP4/curve_01.dat <==
0.1 1
0.09 1
0.08 0.999800019998
0.07 1
0.06 0.999600039996
0.05 0.998500149985
0.04 0.995900409959
0.03 0.97970202979702
0.02 0.92440755924408
0.01 0.72432756724328


==> figures/tikz_export/Wide_range_Prior_sweep_BP4/curve_02.dat <==
0.1 0.8253
0.07 0.4404
0.03 0.0152
0.01 0.0002


==> figures/tikz_export/Wide_range_Prior_sweep_BP4/curve_03.dat <==
0.1 0.80965903409659
0.09 0.70270830059851
0.08 0.56657191423715
0.07 0.40810204693816
0.06 0.25718142471467
0.05 0.1327938634708
0.04 0.052994700529947
0.03 0.014411058894111
0.02 0.0024247575242476
0.015 0.00075717524350577
0.01 0.00016659508284201
0.007 4.1106610508186e-05
0.005 1.3161025892098e-05
0.003 2.0192096500452e-06
0.002 5.1452797472922e-07
0.001 5.5195324572324e-08
0.0005 6.3106796116505e-09
0.0001 8.5106382978723e-11
7e-05 0


==> figures/tikz_export/Wide_range_Prior_sweep_BP4/curve_04.dat <==
0.1 0.8014198580142
0.09 0.69313068693131
0.08 0.55774422557744
0.07 0.40545945405459
0.06 0.25747425257474
0.05 0.13418658134187
0.04 0.055394460553945
0.03 0.015898410158984
0.02 0.0026997300269973
0.01 0.00018412815319462


==> figures/tikz_export/Wide_range_Prior_sweep_BP4/curve_05.dat <==
0.1 0.80911908809119
0.09 0.7035296470353
0.08 0.57254274572543
0.07 0.4028597140286
0.06 0.26627337266273
0.05 0.14098590140986
0.04 0.058394160583942
0.03 0.015898410158984
0.02 0.0024997500249975
0.01 0.00015990533604106


==> figures/tikz_export/Wide_range_Prior_sweep_BP4/curve_06.dat <==
0.1 0.872
0.07 0.537
0.03 0.0316
0.01 0.0002


==> figures/tikz_export/Wide_range_Prior_sweep_BP4/curve_07.dat <==
0.1 1
0.09 1
0.08 0.999800019998
0.07 1
0.06 0.999600039996
0.05 0.998500149985
0.04 0.995900409959
0.03 0.97970202979702
0.02 0.92440755924408
0.01 0.72432756724328


==> figures/tikz_export/Wide_range_Prior_sweep_BP4/curve_08.dat <==
0.1 0.8253
0.07 0.4404
0.03 0.0152
0.01 0.0002


==> figures/tikz_export/Wide_range_Prior_sweep_BP4/curve_09.dat <==
0.1 0.80965903409659
0.09 0.70270830059851
0.08 0.56657191423715
0.07 0.40810204693816
0.06 0.25718142471467
0.05 0.1327938634708
0.04 0.052994700529947
0.03 0.014411058894111
0.02 0.0024247575242476
0.015 0.00075717524350577
0.01 0.00016659508284201
0.007 4.1106610508186e-05
0.005 1.3161025892098e-05
0.003 2.0192096500452e-06
0.002 5.1452797472922e-07
0.001 5.5195324572324e-08
0.0005 6.3106796116505e-09
0.0001 8.5106382978723e-11
7e-05 0


==> figures/tikz_export/Wide_range_Prior_sweep_BP4/curve_10.dat <==
0.1 0.8014198580142
0.09 0.69313068693131
0.08 0.55774422557744
0.07 0.40545945405459
0.06 0.25747425257474
0.05 0.13418658134187
0.04 0.055394460553945
0.03 0.015898410158984
0.02 0.0026997300269973
0.01 0.00018412815319462


==> figures/tikz_export/Wide_range_Prior_sweep_BP4/curve_11.dat <==
0.1 0.80911908809119
0.09 0.7035296470353
0.08 0.57254274572543
0.07 0.4028597140286
0.06 0.26627337266273
0.05 0.14098590140986
0.04 0.058394160583942
0.03 0.015898410158984
0.02 0.0024997500249975
0.01 0.00015990533604106


==> figures/tikz_export/Wide_range_Prior_sweep_BP4/curve_12.dat <==
0.1 0.872
0.07 0.537
0.03 0.0316
0.01 0.0002


==> figures/tikz_export/Wide_range_Prior_sweep_BP4/fig2_ep0_opt/fig2_data_depured.dat <==
L0 eps0 deltaJ deltaJ_lo deltaJ_hi cls
2.95 0.135710046121 0.0470076429177 0.0143719984213 0.0796432874142 1
3 0.129951493439 0.0168100730853 -0.0169992010959 0.0506193472666 1
3.05 0.124402121215 0.0297603519956 -0.00330830663084 0.0628290106221 1
3.1 0.11905729821 0.00183485386204 -0.0326567659709 0.0363264736949 1
3.15 0.113912235854 0.0235351835621 -0.00954382598596 0.0566141931101 1
3.2 0.10896201615 0.021624016024 -0.0114586734306 0.0547067054785 1
3.25 0.104201617926 0.0206606149497 -0.0121940695769 0.0535152994764 1
3.3 0.0996259413831 0 -0.0340644334158 0.0340644334158 0
3.35 0.0952298309704 0.027912140286 -0.0046296105602 0.0604538911323 1
3.4 0.0910080965561 -0.00777129318457 -0.0421509127137 0.0266083263446 -1
3.45 0.0869555329445 0.0223755079918 -0.0103022550366 0.0550532710203 1
3.5 0.0830669377593 0.0149384337043 -0.0180618867435 0.047938754152 1
3.6 0.0757609535412 0.0200140950692 -0.0128856588217 0.0529138489602 1


==> figures/tikz_export/bp2_ep0_study/data_txt/BP2_J_vs_L0_CI_high.txt <==
2.00000000000000 -0.12477162435737
2.20000000000000 -0.19875645893412
2.40000000000000 -0.25248255130295
2.50000000000000 -0.26500438686939
2.55000000000000 -0.26876802180780
2.60000000000000 -0.27241322462775
2.65000000000000 -0.27687034188029
2.70000000000000 -0.28023479900075
2.75000000000000 -0.28202574134122
2.80000000000000 -0.28364386828618
2.85000000000000 -0.28476431544910
2.90000000000000 -0.28444125445931
2.95000000000000 -0.28479027418396
3.00000000000000 -0.28323880756409
3.00000000000000 -0.28323880756409
3.05000000000000 -0.28242898972718
3.10000000000000 -0.28112215019271
3.20000000000000 -0.27713496950896
3.40000000000000 -0.26853979117983
3.60000000000000 -0.25830829385264
3.80000000000000 -0.24735629768344
4.00000000000000 -0.23559320237157
4.20000000000000 -0.22410658016447
4.40000000000000 -0.21360212021385
4.60000000000000 -0.20360989740953
4.80000000000000 -0.19372176615540
5.00000000000000 -0.18572768054458


==> figures/tikz_export/bp2_ep0_study/data_txt/BP2_J_vs_L0_CI_low.txt <==
2.00000000000000 -0.13847412872519
2.20000000000000 -0.21990150287775
2.40000000000000 -0.27958738419881
2.50000000000000 -0.29367514174488
2.55000000000000 -0.29786553142990
2.60000000000000 -0.30197573845340
2.65000000000000 -0.30709673932584
2.70000000000000 -0.31088120625904
2.75000000000000 -0.31286009360765
2.80000000000000 -0.31469789613676
2.85000000000000 -0.31599416006268
2.90000000000000 -0.31551364039136
2.95000000000000 -0.31590417226800
3.00000000000000 -0.31405200149609
3.00000000000000 -0.31405200149609
3.05000000000000 -0.31310811162485
3.10000000000000 -0.31165336779892
3.20000000000000 -0.30697570625214
3.40000000000000 -0.29724969790690
3.60000000000000 -0.28577943249160
3.80000000000000 -0.27356860916183
4.00000000000000 -0.26041587093788
4.20000000000000 -0.24759583592767
4.40000000000000 -0.23595889293852
4.60000000000000 -0.22486188181475
4.80000000000000 -0.21390956199709
5.00000000000000 -0.20508222812275


==> figures/tikz_export/bp2_ep0_study/data_txt/BP2_J_vs_L0_best.txt <==
2.85000000000000 -0.30037923775589


==> figures/tikz_export/bp2_ep0_study/data_txt/BP2_J_vs_L0_high_eps.txt <==
2.00000000000000 -0.01620181228715
2.20000000000000 -0.03630169385309
2.40000000000000 -0.05688822024702
2.50000000000000 -0.06177792901278
2.55000000000000 -0.06369082612582
2.60000000000000 -0.06534271954673
2.65000000000000 -0.06712883605657
2.70000000000000 -0.06872901849939
2.75000000000000 -0.06975568603598
2.80000000000000 -0.07035938920272
2.85000000000000 -0.07085796773610
2.90000000000000 -0.07114475735199
2.95000000000000 -0.07117705871005
3.00000000000000 -0.07076881035747
3.00000000000000 -0.07076881035747
3.05000000000000 -0.07049340721305
3.10000000000000 -0.06988478291419
3.20000000000000 -0.06866738838711
3.40000000000000 -0.06536234723263
3.60000000000000 -0.06109631573806
3.80000000000000 -0.05685000910703
4.00000000000000 -0.05203808069283
4.20000000000000 -0.04775880803392
4.40000000000000 -0.04392203496411
4.60000000000000 -0.04058862042297
4.80000000000000 -0.03770401145555
5.00000000000000 -0.03510132422861


==> figures/tikz_export/bp2_ep0_study/data_txt/BP2_J_vs_L0_low_eps.txt <==
2.00000000000000 -0.47788606930369
2.20000000000000 -0.72841084206446
2.40000000000000 -0.89347521026247
2.50000000000000 -0.93202527019019
2.55000000000000 -0.94219462809794
2.60000000000000 -0.95274976752210
2.65000000000000 -0.96654765424254
2.70000000000000 -0.97604495502139
2.75000000000000 -0.98050461178978
2.80000000000000 -0.98560536123771
2.85000000000000 -0.98894304781526
2.90000000000000 -0.98647551764535
2.95000000000000 -0.98785771677378
3.00000000000000 -0.98227518704796
3.00000000000000 -0.98227518704796
3.05000000000000 -0.97959398106491
3.10000000000000 -0.97589668724069
3.20000000000000 -0.96221918636087
3.40000000000000 -0.93549193647557
3.60000000000000 -0.90488650547430
3.80000000000000 -0.87129978636945
4.00000000000000 -0.83590390454040
4.20000000000000 -0.80012840808251
4.40000000000000 -0.76735592141242
4.60000000000000 -0.73517769717964
4.80000000000000 -0.70215062193832
5.00000000000000 -0.67631584464884


==> figures/tikz_export/bp2_ep0_study/data_txt/BP2_J_vs_L0_mean.txt <==
2.00000000000000 -0.13162287654128
2.20000000000000 -0.20932898090594
2.40000000000000 -0.26603496775088
2.50000000000000 -0.27933976430714
2.55000000000000 -0.28331677661885
2.60000000000000 -0.28719448154057
2.65000000000000 -0.29198354060306
2.70000000000000 -0.29555800262989
2.75000000000000 -0.29744291747443
2.80000000000000 -0.29917088221147
2.85000000000000 -0.30037923775589
2.90000000000000 -0.29997744742533
2.95000000000000 -0.30034722322598
3.00000000000000 -0.29864540453009
3.00000000000000 -0.29864540453009
3.05000000000000 -0.29776855067601
3.10000000000000 -0.29638775899581
3.20000000000000 -0.29205533788055
3.40000000000000 -0.28289474454336
3.60000000000000 -0.27204386317212
3.80000000000000 -0.26046245342263
4.00000000000000 -0.24800453665472
4.20000000000000 -0.23585120804607
4.40000000000000 -0.22478050657619
4.60000000000000 -0.21423588961214
4.80000000000000 -0.20381566407624
5.00000000000000 -0.19540495433367


==> figures/tikz_export/bp2_ep0_study/data_txt/BP2_J_vs_L0_ref.txt <==
2.65000000000000 -0.29198354060306


==> figures/tikz_export/bp2_ep0_study/data_txt/BP2_dJ_vs_L0_neg.txt <==
2.65000000000000 0.00000000000000
2.70000000000000 -0.00357446202683
2.75000000000000 -0.00545937687137
2.80000000000000 -0.00718734160840
2.85000000000000 -0.00839569715283
2.90000000000000 -0.00799390682227
2.95000000000000 -0.00836368262292
3.00000000000000 -0.00666186392703
3.00000000000000 -0.00666186392703
3.05000000000000 -0.00578501007295
3.10000000000000 -0.00440421839275
3.20000000000000 -0.00007179727748


==> figures/tikz_export/bp2_ep0_study/data_txt/BP2_dJ_vs_L0_pos.txt <==
2.00000000000000 0.16036066406178
2.20000000000000 0.08265455969713
2.40000000000000 0.02594857285219
2.50000000000000 0.01264377629593
2.55000000000000 0.00866676398421
2.60000000000000 0.00478905906249
3.40000000000000 0.00908879605970
3.60000000000000 0.01993967743094
3.80000000000000 0.03152108718043
4.00000000000000 0.04397900394834
4.20000000000000 0.05613233255699
4.40000000000000 0.06720303402688
4.60000000000000 0.07774765099092
4.80000000000000 0.08816787652682
5.00000000000000 0.09657858626940


==> figures/tikz_export/bp4_ep0_study/data_txt/BP4_J_vs_L0_CI_high.txt <==
2.00000000000000 -0.00084927840685
2.20000000000000 -0.02195609957570
2.40000000000000 -0.12647796491117
2.60000000000000 -0.24530839891289
2.80000000000000 -0.32883864948040
3.00000000000000 -0.37576641748559
3.10000000000000 -0.38614181978487
3.15000000000000 -0.38973340079538
3.20000000000000 -0.39449524499761
3.20000000000000 -0.39449524499761
3.25000000000000 -0.39771663479935
3.30000000000000 -0.39770019224085
3.35000000000000 -0.39908658507258
3.40000000000000 -0.39943859229023
3.45000000000000 -0.39904659435003
3.50000000000000 -0.39752090750187
3.55000000000000 -0.39581685781632
3.60000000000000 -0.39477656306705
3.60000000000000 -0.39477656306705
3.65000000000000 -0.39207842390382
3.70000000000000 -0.38891450860720
3.80000000000000 -0.38166276597405
4.00000000000000 -0.36526685670770
4.20000000000000 -0.34801779227180
4.40000000000000 -0.32803529564067
4.60000000000000 -0.30787645862179
4.80000000000000 -0.28911860570814
5.00000000000000 -0.26971831895444


==> figures/tikz_export/bp4_ep0_study/data_txt/BP4_J_vs_L0_CI_low.txt <==
2.00000000000000 -0.00179286126741
2.20000000000000 -0.02631562117291
2.40000000000000 -0.14056938762479
2.60000000000000 -0.27341308311174
2.80000000000000 -0.36973773284460
3.00000000000000 -0.42480449863305
3.10000000000000 -0.43634624007224
3.15000000000000 -0.44042797297731
3.20000000000000 -0.44631448071884
3.20000000000000 -0.44631448071884
3.25000000000000 -0.45022485067854
3.30000000000000 -0.44944353895929
3.35000000000000 -0.45102606495151
3.40000000000000 -0.45152026784763
3.45000000000000 -0.45110763021725
3.50000000000000 -0.44881276731452
3.55000000000000 -0.44651057840278
3.60000000000000 -0.44556918953147
3.60000000000000 -0.44556918953147
3.65000000000000 -0.44213582889075
3.70000000000000 -0.43823574111129
3.80000000000000 -0.42935907140165
4.00000000000000 -0.40987912407606
4.20000000000000 -0.39000459615078
4.40000000000000 -0.36634492553911
4.60000000000000 -0.34284197128783
4.80000000000000 -0.32126809867131
5.00000000000000 -0.29904965415984


==> figures/tikz_export/bp4_ep0_study/data_txt/BP4_J_vs_L0_best.txt <==
3.40000000000000 -0.42547943006893


==> figures/tikz_export/bp4_ep0_study/data_txt/BP4_J_vs_L0_high_eps.txt <==
2.00000000000000 -0.00002894844231
2.20000000000000 -0.00084295848444
2.40000000000000 -0.01451736775157
2.60000000000000 -0.04559536499320
2.80000000000000 -0.07734247617834
3.00000000000000 -0.10101786678612
3.10000000000000 -0.10820346623192
3.15000000000000 -0.11082746162726
3.20000000000000 -0.11307172768816
3.20000000000000 -0.11307172768816
3.25000000000000 -0.11470765270219
3.30000000000000 -0.11633670249385
3.35000000000000 -0.11675344232021
3.40000000000000 -0.11732447085767
3.45000000000000 -0.11732801543434
3.50000000000000 -0.11726970941032
3.55000000000000 -0.11671709746425
3.60000000000000 -0.11600037020309
3.60000000000000 -0.11600037020309
3.65000000000000 -0.11464792755374
3.70000000000000 -0.11358453167186
3.80000000000000 -0.11061124633525
4.00000000000000 -0.10304850219805
4.20000000000000 -0.09397104518165
4.40000000000000 -0.08538559024759
4.60000000000000 -0.07730619012791
4.80000000000000 -0.06950127732099
5.00000000000000 -0.06212385044327


==> figures/tikz_export/bp4_ep0_study/data_txt/BP4_J_vs_L0_low_eps.txt <==
2.00000000000000 -0.00519743402161
2.20000000000000 -0.09401456604390
2.40000000000000 -0.49054260181722
2.60000000000000 -0.90065686906965
2.80000000000000 -1.16512533611498
3.00000000000000 -1.29808823187892
3.10000000000000 -1.32036572101846
3.15000000000000 -1.32784036266361
3.20000000000000 -1.34240426836843
3.20000000000000 -1.34240426836843
3.25000000000000 -1.35176001284921
3.30000000000000 -1.34527735491872
3.35000000000000 -1.34996497308754
3.40000000000000 -1.34994430770273
3.45000000000000 -1.34832440283154
3.50000000000000 -1.34085822140183
3.55000000000000 -1.33450358004546
3.60000000000000 -1.33269039458777
3.60000000000000 -1.33269039458777
3.65000000000000 -1.32448472292794
3.70000000000000 -1.31354690442141
3.80000000000000 -1.29020993574567
4.00000000000000 -1.24114645497338
4.20000000000000 -1.19413164130019
4.40000000000000 -1.13260367161679
4.60000000000000 -1.06951828943551
4.80000000000000 -1.01226957679592
5.00000000000000 -0.95116439489875


==> figures/tikz_export/bp4_ep0_study/data_txt/BP4_J_vs_L0_mean.txt <==
2.00000000000000 -0.00132106983713
2.20000000000000 -0.02413586037430
2.40000000000000 -0.13352367626798
2.60000000000000 -0.25936074101231
2.80000000000000 -0.34928819116250
3.00000000000000 -0.40028545805932
3.10000000000000 -0.41124402992856
3.15000000000000 -0.41508068688635
3.20000000000000 -0.42040486285823
3.20000000000000 -0.42040486285823
3.25000000000000 -0.42397074273895
3.30000000000000 -0.42357186560007
3.35000000000000 -0.42505632501205
3.40000000000000 -0.42547943006893
3.45000000000000 -0.42507711228364
3.50000000000000 -0.42316683740820
3.55000000000000 -0.42116371810955
3.60000000000000 -0.42017287629926
3.60000000000000 -0.42017287629926
3.65000000000000 -0.41710712639729
3.70000000000000 -0.41357512485924
3.80000000000000 -0.40551091868785
4.00000000000000 -0.38757299039188
4.20000000000000 -0.36901119421129
4.40000000000000 -0.34719011058989
4.60000000000000 -0.32535921495481
4.80000000000000 -0.30519335218972
5.00000000000000 -0.28438398655714


==> figures/tikz_export/bp4_ep0_study/data_txt/BP4_J_vs_L0_ref.txt <==
3.30000000000000 -0.42357186560007


==> figures/tikz_export/bp4_ep0_study/data_txt/BP4_dJ_vs_L0_neg.txt <==
3.25000000000000 -0.00039887713888
3.30000000000000 0.00000000000000
3.35000000000000 -0.00148445941198
3.40000000000000 -0.00190756446886
3.45000000000000 -0.00150524668357


==> figures/tikz_export/bp4_ep0_study/data_txt/BP4_dJ_vs_L0_pos.txt <==
2.00000000000000 0.42225079576294
2.20000000000000 0.39943600522577
2.40000000000000 0.29004818933209
2.60000000000000 0.16421112458776
2.80000000000000 0.07428367443757
3.00000000000000 0.02328640754075
3.10000000000000 0.01232783567151
3.15000000000000 0.00849117871372
3.20000000000000 0.00316700274184
3.20000000000000 0.00316700274184
3.50000000000000 0.00040502819187
3.55000000000000 0.00240814749052
3.60000000000000 0.00339898930081
3.60000000000000 0.00339898930081
3.65000000000000 0.00646473920278
3.70000000000000 0.00999674074083
3.80000000000000 0.01806094691222
4.00000000000000 0.03599887520819
4.20000000000000 0.05456067138878
4.40000000000000 0.07638175501018
4.60000000000000 0.09821265064526
4.80000000000000 0.11837851341035
5.00000000000000 0.13918787904293

